Parsing Millions of URLs per Second

URLs are fundamental elements of web applications. By applying vector algorithms, we built a fast standard-compliant C++ implementation. Our parser uses three times fewer instructions than competing parsers following the WHATWG standard (e.g., Servo's rust-url) and up to eight times fewer instructions than the popular curl parser. The Node.js environment adopted our C++ library. In our tests on realistic data, a recent Node.js version (20.0) with our parser is four to five times faster than the last version with the legacy URL parser.

==> jsurl/m2.txt <==

Now using node v20.1.0 (npm v9.6.4)
cpu: unknown
runtime: deno 1.32.5 (aarch64-apple-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     141.17 ms/iter (137.75 ms … 153.24 ms) 138.77 ms 153.24 ms 153.24 ms
fixtures/kasztp.txt           35.54 ms/iter   (35.32 ms … 35.74 ms)  35.62 ms  35.74 ms  35.74 ms
fixtures/userbait.txt         13.06 ms/iter   (12.98 ms … 13.33 ms)  13.05 ms  13.33 ms  13.33 ms
fixtures/top100.txt             102 ms/iter  (101.6 ms … 103.83 ms)    102 ms 103.83 ms 103.83 ms
fixtures/wikipedia_100k.txt   68.22 ms/iter   (67.84 ms … 68.86 ms)   68.3 ms  68.86 ms  68.86 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.02%

cpu: Apple M2
runtime: bun 0.5.9 (arm64-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt      54.51 ms/iter   (52.32 ms … 60.04 ms)  53.74 ms  60.04 ms  60.04 ms
fixtures/kasztp.txt           23.52 ms/iter   (23.06 ms … 30.56 ms)  23.34 ms  30.56 ms  30.56 ms
fixtures/userbait.txt          7.02 ms/iter    (6.87 ms … 13.49 ms)   6.96 ms  13.49 ms  13.49 ms
fixtures/top100.txt            66.9 ms/iter   (66.03 ms … 72.72 ms)  66.37 ms  72.72 ms  72.72 ms
fixtures/wikipedia_100k.txt   34.78 ms/iter    (33.7 ms … 40.65 ms)  34.24 ms  40.65 ms  40.65 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.03%

Now using node v16.20.0 (npm v8.19.4)
cpu: Apple M2
runtime: node v16.20.0 (arm64-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     171.61 ms/iter (170.47 ms … 172.97 ms) 172.01 ms 172.97 ms 172.97 ms
fixtures/kasztp.txt           56.18 ms/iter   (55.69 ms … 56.74 ms)  56.37 ms  56.74 ms  56.74 ms
fixtures/userbait.txt         16.76 ms/iter   (16.44 ms … 16.96 ms)  16.81 ms  16.96 ms  16.96 ms
fixtures/top100.txt          147.05 ms/iter (146.59 ms … 147.54 ms) 147.22 ms 147.54 ms 147.54 ms
fixtures/wikipedia_100k.txt  105.13 ms/iter (104.77 ms … 105.48 ms) 105.36 ms 105.48 ms 105.48 ms
Average URL size: 62 bytes
Ratio of bad URLs: 0.02%

Now using node v17.9.1 (npm v8.11.0)
cpu: Apple M2
runtime: node v17.9.1 (arm64-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     168.84 ms/iter (168.48 ms … 169.35 ms) 168.92 ms 169.35 ms 169.35 ms
fixtures/kasztp.txt           47.57 ms/iter    (47.3 ms … 47.77 ms)  47.65 ms  47.77 ms  47.77 ms
fixtures/userbait.txt         14.42 ms/iter    (14.31 ms … 14.7 ms)  14.44 ms   14.7 ms   14.7 ms
fixtures/top100.txt          131.56 ms/iter  (130.5 ms … 135.62 ms)  131.9 ms 135.62 ms 135.62 ms
fixtures/wikipedia_100k.txt   89.13 ms/iter   (87.89 ms … 90.31 ms)   89.1 ms  90.31 ms  90.31 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.02%

Now using node v18.15.0 (npm v9.5.0)
cpu: Apple M2
runtime: node v18.15.0 (arm64-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     159.45 ms/iter (158.64 ms … 161.12 ms) 159.75 ms 161.12 ms 161.12 ms
fixtures/kasztp.txt           46.55 ms/iter   (45.97 ms … 47.71 ms)  46.67 ms  47.71 ms  47.71 ms
fixtures/userbait.txt         14.06 ms/iter   (13.91 ms … 14.23 ms)  14.11 ms  14.23 ms  14.23 ms
fixtures/top100.txt           127.6 ms/iter  (126.83 ms … 128.7 ms) 127.61 ms  128.7 ms  128.7 ms
fixtures/wikipedia_100k.txt   86.21 ms/iter   (85.76 ms … 87.97 ms)  86.24 ms  87.97 ms  87.97 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.02%

Now using node v18.16.0 (npm v9.5.1)
cpu: Apple M2
runtime: node v18.16.0 (arm64-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     108.57 ms/iter  (108.36 ms … 108.9 ms)  108.6 ms  108.9 ms  108.9 ms
fixtures/kasztp.txt           33.13 ms/iter   (32.98 ms … 33.29 ms)   33.2 ms  33.29 ms  33.29 ms
fixtures/userbait.txt          9.77 ms/iter     (9.68 ms … 9.92 ms)   9.82 ms   9.92 ms   9.92 ms
fixtures/top100.txt           86.38 ms/iter   (85.55 ms … 87.73 ms)  86.42 ms  87.73 ms  87.73 ms
fixtures/wikipedia_100k.txt   61.11 ms/iter   (60.67 ms … 61.83 ms)  61.16 ms  61.83 ms  61.83 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.02%

Now using node v20.1.0 (npm v9.6.4)
cpu: Apple M2
runtime: node v20.1.0 (arm64-darwin)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt      49.84 ms/iter   (49.68 ms … 50.53 ms)  49.84 ms  50.53 ms  50.53 ms
fixtures/kasztp.txt           14.27 ms/iter   (14.15 ms … 14.38 ms)   14.3 ms  14.38 ms  14.38 ms
fixtures/userbait.txt          4.02 ms/iter      (3.9 ms … 4.38 ms)   4.07 ms   4.34 ms   4.38 ms
fixtures/top100.txt           34.44 ms/iter    (34.3 ms … 34.53 ms)  34.48 ms  34.53 ms  34.53 ms
fixtures/wikipedia_100k.txt    26.7 ms/iter    (26.44 ms … 26.9 ms)  26.82 ms   26.9 ms   26.9 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.03%

Restoring node version to v20.1.0
Now using node v20.1.0 (npm v9.6.4)

==> jsurl/rome.txt <==
runtime: deno 1.32.5

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     178.48 ms/iter (177.19 ms … 181.27 ms) 178.93 ms 181.27 ms 181.27 ms
fixtures/kasztp.txt           56.35 ms/iter   (55.84 ms … 56.75 ms)  56.52 ms  56.75 ms  56.75 ms
fixtures/userbait.txt         20.11 ms/iter   (20.01 ms … 20.49 ms)  20.15 ms  20.49 ms  20.49 ms
fixtures/top100.txt          151.64 ms/iter (150.42 ms … 152.82 ms) 152.08 ms 152.82 ms 152.82 ms
fixtures/wikipedia_100k.txt  105.28 ms/iter (104.48 ms … 106.03 ms) 105.63 ms 106.03 ms 106.03 ms
Average URL size: 62 bytes
Ratio of bad URLs: 0.02%

cpu: AMD EPYC 7262 8-Core Processor
runtime: bun 0.5.9 (x64-linux)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt      94.01 ms/iter  (89.26 ms … 105.37 ms)   93.6 ms 105.37 ms 105.37 ms
fixtures/kasztp.txt           44.51 ms/iter   (42.65 ms … 54.83 ms)  44.15 ms  54.83 ms  54.83 ms
fixtures/userbait.txt         13.55 ms/iter   (12.94 ms … 27.63 ms)  13.34 ms  27.63 ms  27.63 ms
fixtures/top100.txt          126.37 ms/iter (124.24 ms … 137.77 ms) 126.28 ms 137.77 ms 137.77 ms
fixtures/wikipedia_100k.txt   72.79 ms/iter   (64.04 ms … 91.41 ms)  76.46 ms  91.41 ms  91.41 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.02%

Now using node v16.20.0 (npm v8.19.4)
cpu: AMD EPYC 7262 8-Core Processor
runtime: node v16.20.0 (x64-linux)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     632.24 ms/iter (629.75 ms … 635.23 ms) 633.13 ms 635.23 ms 635.23 ms
fixtures/kasztp.txt           193.7 ms/iter (192.67 ms … 194.41 ms) 194.13 ms 194.41 ms 194.41 ms
fixtures/userbait.txt         50.67 ms/iter   (50.18 ms … 51.52 ms)  50.78 ms  51.52 ms  51.52 ms
fixtures/top100.txt          479.62 ms/iter (474.31 ms … 481.64 ms) 480.56 ms 481.64 ms 481.64 ms
fixtures/wikipedia_100k.txt  393.44 ms/iter (391.11 ms … 396.82 ms) 393.91 ms 396.82 ms 396.82 ms
Average URL size: 62 bytes
Ratio of bad URLs: 0.02%

Now using node v17.9.1 (npm v8.11.0)
cpu: AMD EPYC 7262 8-Core Processor
runtime: node v17.9.1 (x64-linux)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     573.61 ms/iter (572.18 ms … 574.87 ms)  574.5 ms 574.87 ms 574.87 ms
fixtures/kasztp.txt          148.23 ms/iter (147.34 ms … 149.23 ms) 148.57 ms 149.23 ms 149.23 ms
fixtures/userbait.txt         39.79 ms/iter   (39.42 ms … 40.36 ms)  40.01 ms  40.36 ms  40.36 ms
fixtures/top100.txt          376.87 ms/iter (374.32 ms … 378.67 ms) 378.15 ms 378.67 ms 378.67 ms
fixtures/wikipedia_100k.txt  296.67 ms/iter (295.23 ms … 298.48 ms) 297.42 ms 298.48 ms 298.48 ms
Average URL size: 62 bytes
Ratio of bad URLs: 0.02%

Now using node v18.15.0 (npm v9.5.0)
cpu: AMD EPYC 7262 8-Core Processor
runtime: node v18.15.0 (x64-linux)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt      377.9 ms/iter (375.88 ms … 379.56 ms)  378.7 ms 379.56 ms 379.56 ms
fixtures/kasztp.txt          119.77 ms/iter (119.04 ms … 120.59 ms) 120.26 ms 120.59 ms 120.59 ms
fixtures/userbait.txt          32.4 ms/iter   (32.07 ms … 33.17 ms)  32.41 ms  33.17 ms  33.17 ms
fixtures/top100.txt          306.99 ms/iter   (305.8 ms … 308.7 ms) 307.39 ms  308.7 ms  308.7 ms
fixtures/wikipedia_100k.txt  238.35 ms/iter (237.44 ms … 239.65 ms) 239.08 ms 239.65 ms 239.65 ms
Average URL size: 62 bytes
Ratio of bad URLs: 0.02%

Now using node v18.16.0 (npm v9.5.1)
cpu: AMD EPYC 7262 8-Core Processor
runtime: node v18.16.0 (x64-linux)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt     317.41 ms/iter  (315.96 ms … 318.9 ms) 318.36 ms  318.9 ms  318.9 ms
fixtures/kasztp.txt           89.35 ms/iter   (88.92 ms … 90.19 ms)   89.6 ms  90.19 ms  90.19 ms
fixtures/userbait.txt         24.11 ms/iter   (23.84 ms … 24.67 ms)  24.23 ms  24.67 ms  24.67 ms
fixtures/top100.txt           212.6 ms/iter (211.95 ms … 213.33 ms) 212.77 ms 213.33 ms 213.33 ms
fixtures/wikipedia_100k.txt  173.85 ms/iter (172.55 ms … 175.16 ms) 174.42 ms 175.16 ms 175.16 ms
Average URL size: 62 bytes
Ratio of bad URLs: 0.02%

Now using node v20.1.0 (npm v9.6.4)
cpu: AMD EPYC 7262 8-Core Processor
runtime: node v20.1.0 (x64-linux)

benchmark                        time (avg)             (min … max)       p75       p99      p995
------------------------------------------------------------------- -----------------------------
fixtures/linux_files.txt      90.07 ms/iter   (88.79 ms … 91.18 ms)  90.48 ms  91.18 ms  91.18 ms
fixtures/kasztp.txt           27.74 ms/iter   (27.18 ms … 28.12 ms)  27.86 ms  28.12 ms  28.12 ms
fixtures/userbait.txt          7.78 ms/iter     (7.63 ms … 8.43 ms)   7.85 ms   8.43 ms   8.43 ms
fixtures/top100.txt           61.83 ms/iter   (61.56 ms … 62.25 ms)  61.97 ms  62.25 ms  62.25 ms
fixtures/wikipedia_100k.txt   53.58 ms/iter   (52.95 ms … 54.13 ms)  53.76 ms  54.13 ms  54.13 ms
Average URL size: 61 bytes
Ratio of bad URLs: 0.03%

Restoring node version to v20.1.0
Now using node v20.1.0 (npm v9.6.4)
